Collecting Image Description Datasets using Crowdsourcing

We describe our two new datasets with images described by humans. Both the datasets were collected using Amazon Mechanical Turk, a crowdsourcing platform. The two datasets contain significantly more descriptions per image than other existing datasets. One is based on a popular image description dataset called the UIUC Pascal Sentence Dataset, whereas the other is based on the Abstract Scenes dataset con- taining images made from clipart objects. In this paper we describe our interfaces, analyze some properties of and show example descriptions from our two datasets.

==> README.txt <==

To make a sample ECCV paper, copy the contents of this directory
somewhere, and type

 latex eccv2014submission
 bibtex eccv2014submission
 latex eccv2014submission
 latex eccv2014submission

or 

 pdflatex eccv2014submission
 bibtex eccv2014submission
 pdflatex eccv2014submission
 pdflatex eccv2014submission

